Passport: Improving Automated Formal Verification Using Identifiers

Formally verifying system properties is one of the most effective ways of improving system quality, but its high manual effort requirements often render it prohibitively expensive. Tools that automate formal verification, by learning from proof corpora to suggest proofs, have just begun to show their promise. These tools are effective because of the richness of the data the proof corpora contain. This richness comes from the stylistic conventions followed by communities of proof developers, together with the logical systems beneath proof assistants. However, this richness remains underexploited, with most work thus far focusing on architecture rather than making the most of the proof data. In this paper, we develop Passport, a fully-automated proof-synthesis tool that systematically explores how to most effectively exploit one aspect of that proof data: identifiers. Passport enriches a predictive Coq model with three new encoding mechanisms for identifiers: category vocabulary indexing, subword sequence modeling, and path elaboration. We compare Passport to three existing base tools which Passport can enhance: ASTactic, Tac, and Tok. In head-to-head comparisons, Passport automatically proves 29% more theorems than the best-performing of these base tools. Combining the three Passport-enhanced tools automatically proves 38% more theorems than the three base tools together, without Passport's enhancements. Finally, together, these base tools and Passport-enhanced tools prove 45% more theorems than the combined base tools without Passport's enhancements. Overall, our findings suggest that modeling identifiers can play a significant role in improving proof synthesis, leading to higher-quality software.

==> abstract.txt <==

Formally verifying system properties is one of the most effective ways
of improving system quality, but its high manual effort requirements
often render it prohibitively expensive.  Tools that automate formal
verification, by learning from proof corpora to suggest proofs, have
just begun to show their promise.  These tools are effective because
of the richness of the data the proof corpora contain.  This richness
comes from the stylistic conventions followed by communities of proof
developers, together with the logical systems beneath proof
assistants.  However, this richness remains underexploited, with most
work thus far focusing on architecture rather than making the most of
the proof data.

In this paper, we develop Passport, a fully-automated proof-synthesis
tool that systematically explores how to most effectively exploit one
aspect of that proof data: identifiers.  Passport enriches a
predictive Coq model with three new encoding mechanisms for
identifiers: category vocabulary indexing, subword sequence modeling,
and path elaboration.  We compare Passport to three existing base
tools which Passport can enhance: ASTactic, Tac, and Tok.  In
head-to-head comparisons, Passport automatically proves 29% more
theorems than the best-performing of these base tools.  Combining the
three Passport-enhanced tools automatically proves 38% more theorems
than the three base tools together, without Passport's enhancements.
Finally, together, these base tools and Passport-enhanced tools prove
45% more theorems than the combined base tools without Passport's
enhancements.  Overall, our findings suggest that modeling identifiers
can play a significant role in improving proof synthesis, leading to
higher-quality software.


==> fig/bpe-merges.dat <==
256  1263
512  1217
1024 1252
2048 1336
4096 1339
8192 1239


==> fig/constructor-vsize.dat <==
140 1261
160 1307
180 1344 1347
200 1349 1351
220 1221
240 1230
260 1209
280 1149
300 1156
320 1111
340 1301
360 1282
380 1249
400 1258


==> fig/constructors-num-vsize.dat <==
20 131
40 87
60 63
80 51
100 39
120 33
140 30
160 28
180 26
200 26
220 24
240 24
260 23
280 21
300 21
320 20
340 18
360 18
380 17
400 17
420 17
440 16
460 16
480 15
500 15
520 15
540 15
560 15
580 15
600 14
620 14
640 14
660 14
680 14
700 14
720 14
740 14
760 14
780 14
800 14
820 14
840 13
860 13
880 13


==> fig/global-num-vsize.dat <==
20 2325
40 1447
60 1071
80 867
100 722
120 637
140 564
160 514
180 465
200 427
220 395
240 372
260 347
280 325
300 308
320 296
340 287
360 274
380 260
400 249
420 240
440 228
460 217
480 213
500 208
520 200
540 198
560 189
580 185
600 182
620 176
640 168
660 163
680 159
700 158
720 155
740 151
760 151
780 147
800 145
820 143
840 140
860 133
880 130


==> fig/global-vsize-2.dat <==
564 1268
514 1159
465 1252
427 1462
395 1091
372 1350
347 1276
325 1045
308 1106
296 1353
287 1335
274 1142
260 1076


==> fig/global-vsize.dat <==
20 1233
40 1362
60 1226
80 1275
100 1235
120 1295
140 1228
160 1213
180 1243
200 1321
220 1240
240 1236
260 1246
280 1298
300 1271
320 1215
340 1259
360 1256
380 1281
400 1252


==> fig/individual-techs-paths.dat <==
1 "+Paths" 1282 86


==> fig/individual-techs-them.dat <==
0 "Tok-small" 967


==> fig/individual-techs-us.dat <==
1 "+Locals" 972 71
2 "+Constructors" 1046 -42
3 "+Globals" 1117 -118
4 "+P (All)" 1282 87
5 "Combined" 1590 179


==> fig/local-vsize.dat <==
140 1261
160 1263
180 1301
200 1368 1367
220 1122
240 1295
260 1356 1359
280 1209
300 1295
320 1268
340 1278
360 1090
380 1159
400 1174


==> fig/locals-num-vsize.dat <==
20 548
40 357
60 287
80 242
100 208
120 187
140 176
160 157
180 145
200 135
220 131
240 126
260 122
280 118
300 113
320 107
340 102
360 98
380 95
400 91
420 88
440 87
460 86
480 82
500 80
520 78
540 76
560 71
580 70
600 70
620 70
640 69
660 68
680 68
700 68
720 64
740 64
760 63
780 62
800 61
820 59
840 59
860 59
880 58


==> fig/main_results_them.dat <==
0 "ASTactic" 1066
2 "" 0
3 "Tac" 980
5 "" 0
6 "Tok" 958
8 "" 0
9 "Combined" 1259



==> fig/main_results_us.dat <==
1 "ASTactic+P" 1370
4 "Tac+P" 1116
7 "Tok+P" 1279
10 "*+P Combined" 1740
11 "All Combined" 1820


==> fig/path-techs.dat <==
1 "+Locals" 972 0
2 "+Constructors" 1054 105
3 "+Globals" 1121 102
4 "+P (All)" 1124 161
5 "Combined Cons+Glob+Loc" 1341 99
6 "Combined" 1420 179


==> fig/path-vsize.dat <==
100 1211


160 1210
180 1142
200 1231
220 1372
240 1095
260 1112
280 1258
300 1236
320 1188
340 1126
360 1228
380 1350
400 1309


==> fig/paths-num-vsize.dat <==
20 756
40 542
60 458
80 407
100 366
120 339
140 318
160 297
180 285
200 269
220 261
240 250
260 237
280 228
300 218
320 211
340 207
360 197
380 189
400 185
420 178
440 175
460 169
480 167
500 162
520 159
540 155
560 154
580 152
600 151
620 146
640 146
660 145
680 141
700 136
720 135
740 134
760 131
780 128
800 126
820 126
840 122
860 120
880 119

